Nonlinear and quantum effects in analogue gravity

The present thesis deals with some properties of classical and quantum scalar fields in an inhomogeneous and/or time-dependent background, focusing on models where the latter can be described as a curved space-time with an event horizon. While naturally formulated in a gravitational context, such models extend to many physical systems with an effective Lorentz invariance at low energy. We shall see how this effective symmetry allows one to relate the behavior of perturbations in these systems to black-hole physics, what are its limitations, and in which sense results thus obtained are "analogous" to their general relativistic counterparts. The first chapter serves as a general introduction. A few notions from Einstein's theory of gravity are introduced and a derivation of Hawking radiation is sketched. The correspondence with low-energy systems is then explained through three important examples. The next four chapters each details one of the works completed during this thesis, updated and slightly reorganized to account for new developments which occurred after their publication. The other articles I contributed to are summarized in the last chapter, before the general conclusion.

==> figures/probing/iV1c.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'iV1c.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{400.88302492bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65936345)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{iV1c.pdf}}%
    \put(0.1072358,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.12469725,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{iV1c.pdf}}%
    \put(0.26492765,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.2823891,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{iV1c.pdf}}%
    \put(0.58904221,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{iV1c.pdf}}%
    \put(0.7467365,0.00373814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{iV1c.pdf}}%
    \put(0.38473116,0.13944123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{iV1c.pdf}}%
    \put(0.38473116,0.25073058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{iV1c.pdf}}%
    \put(0.38473116,0.36201992){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{iV1c.pdf}}%
    \put(0.38473116,0.4733067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{iV1c.pdf}}%
    \put(0.39309167,0.59266131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\dfrac{T_\omega}{T_{H,0}}$}}}%
    \put(0.8960475,0.03830136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\rm ln} \dfrac{\omega}{T_{H,0}}$}}}%
  \end{picture}%
\endgroup%

